AutoGUIWorld: Image Generators as Visual World Models for GUI Agent

GUI agents require high-quality interaction trajectories to learn how software environments respond to actions, maintain state, and support multi-step workflows. However, the diversity of available trajectories is constrained by the applications, interface states, and workflows accessible in the underlying environments. Expanding this coverage requires deploying increasingly diverse and complex software, with specialized applications imposing additional installation, configuration, and runtime costs. We introduce AutoGUIWorld, a data generation framework that combines the visual priors of image generators with the task knowledge of a planner to synthesize GUI interaction trajectories without deploying or running the corresponding software environments. AutoGUIWorld samples initial GUI scenes from structured specifications of operating-system context, visual appearance, and interface state, and generates tasks conditioned on those scenes. A planner then specifies atomic actions and their intended visual consequences, while an image generator iteratively edits the current screenshot to produce subsequent observations. Action grounding and transition-level quality filtering yield 79,266 spatially annotated step-level training samples across Ubuntu, Windows, macOS, and Chrome. Fine-tuning Qwen3.5-35B-A3B on AutoGUIWorld trajectories improves the mean task score on OSWorld from 33.0% to 40.8% and the task success rate on ScienceBoard from 14.0% to 32.2%. These results show that generated trajectories improve GUI-agent performance on real desktop and scientific tasks.

==> assets/prompts/catalog/ground_locateanything_box.txt <==
Locate the region that matches the following description: {element_description}.


==> assets/prompts/catalog/ground_locateanything_point.txt <==
Point to: {element_description}.


==> assets/prompts/catalog/planner_actions_mobile.txt <==
{"action": "tap", "element": "target element"}
{"action": "long_press", "element": "target element"}
{"action": "swipe_up"}
{"action": "swipe_down"}
{"action": "swipe_left"}
{"action": "swipe_right"}
{"action": "type_text", "text": "content"}
{"action": "press_back"}
{"action": "press_home"}
{"action": "wait"}
{"action": "answer", "status": "DONE | FAIL", "text": "content"}


==> assets/prompts/catalog/planner_actions_pc.txt <==
{"action": "click", "element": "target element"}
{"action": "double_click", "element": "target element"}
{"action": "right_click", "element": "target element"}
{"action": "hover", "element": "target element"}
{"action": "drag", "from_element": "source element", "to_element": "target element"}
{"action": "type_text", "text": "content"}
{"action": "key_press", "key": "Enter"}
{"action": "scroll", "value": "down"}
{"action": "hotkey", "keys": ["ctrl", "a"]}
{"action": "wait"}
{"action": "answer", "status": "DONE | FAIL", "text": "content"}


==> assets/prompts/catalog/planner_actions_web.txt <==
{"action": "click", "element": "target web or browser element"}
{"action": "double_click", "element": "target text or editable element"}
{"action": "right_click", "element": "target web element"}
{"action": "hover", "element": "target menu, tooltip, or card"}
{"action": "drag", "from_element": "source web element", "to_element": "target web element"}
{"action": "type_text", "text": "content"}
{"action": "key_press", "key": "Enter"}
{"action": "scroll", "value": "down"}
{"action": "hotkey", "keys": ["ctrl", "l"]}
{"action": "wait"}
{"action": "answer", "status": "DONE | FAIL", "text": "content"}


==> assets/prompts/catalog/planner_browser_rules.txt <==
## Precondition Handling Rules

If the Initial State contains Blockers, you must first emit phase="precondition" actions to clear them:
- site permission prompt (location / notifications) → dismiss or block it first
- modal dialog / login wall blocking the page → close or sign in first
- not signed in but the task needs an account → sign in first only if the task requires it

Do NOT plan steps to dismiss cookie banners or cookie/privacy consent dialogs — seeds are generated
without them. Only after all blockers are cleared do you enter phase="main". If there are no Blockers,
all actions are phase="main".

## Element Grounding Rules (CRITICAL — a vision model must locate every pointing target)

Each pointing target (`target_element`, and for drag `from_element` / `to_element`) is fed to a GUI
grounding model to draw a box on the screenshot. It can ONLY locate a **concrete, visible UI
element**. The screenshot is a pure Chrome browser window: the only things visible are the browser
chrome (tab bar, address bar, bookmarks bar, extension icons) and the ONE active web page. Therefore:

1. Every pointing target MUST be a specific, named, currently-visible element — either a browser
   chrome control (e.g. "address bar", "the active tab 'GitHub'", "reload button", a named bookmark)
   or a concrete element on the active page (e.g. "search input field", "Sign in button",
   "first product card", "Direct flights checkbox", "video thumbnail in the first row").
2. Stay INSIDE the browser: operate only in the active tab and Chrome chrome. Do NOT use OS-level
   actions — no Alt+Tab, no desktop/taskbar/Dock/Start menu, no other application windows.
3. FORBIDDEN as targets — abstract / relative / empty regions with no concrete element: "blank area
   of the page", "top of the screen", "somewhere below", "empty space beside X". These cannot be grounded.
4. After navigating (click a link, submit a search, open a result), you have NOT seen the next page —
   assume its realistic landing layout, and from then on only target elements that would
   plausibly be visible there.
5. **drag** must connect two concrete page elements (e.g. drag a Kanban card onto another column,
   drag a slider handle to a tick). Do not drag across empty page space — there is no element to box.
6. Use the page's visible controls (search fields, date pickers, filters, tabs, menus, result cards)
   rather than fabricating deep-link/encoded URLs. Address-bar navigation (focus via Ctrl+L, then
   type_text + Enter) is only for user-requested navigation to a known URL, or when the active site
   is completely unrelated to the task.
7. Do NOT create cookie banners, cookie/privacy consent dialogs, or newsletter popups; seeds are
   generated without them, so never plan a step that dismisses one.
8. If the task cannot be done with elements actually visible on the active page, pick the closest
   achievable interpretation using visible controls rather than inventing elements.


==> assets/prompts/catalog/planner_desktop_rules.txt <==
## Precondition Handling Rules

If the Initial State contains Blockers, you must first emit phase="precondition" actions to clear them:
- lock screen / login_required → unlock and log in first
- modal_popup / permission_prompt → dismiss it first
- mission_control / activities_overview / fully_open_drawer → exit it first
- no_network and the task needs network → connect first

Only after all blockers are cleared do you enter phase="main". If there are no Blockers, all actions are phase="main".

## Element Grounding Rules (CRITICAL — a vision model must locate every pointing target)

Each pointing target (`target_element`, and for drag `from_element` / `to_element`) is fed to a
GUI grounding model to draw a box on the screenshot. It can ONLY locate a **concrete, visible UI
element**. Therefore:

1. Every pointing target MUST be a specific, named, currently-visible element
   (e.g. "Create Project button", "Music window title bar", "file icon 'report.pdf'").
2. FORBIDDEN as targets — abstract / relative / empty regions that have no concrete element:
   "empty desktop area", "opposite corner", "the same row/line", "blank space beside X",
   "area enclosing the icons", "somewhere below". These cannot be grounded.
3. **drag** must connect two concrete elements: `from_element` = a real element you grab,
   `to_element` = a real element / well-defined drop slot (e.g. drag file "a.png" onto folder
   "Review Queue", drag the window title bar to the "right screen edge snap zone"). Do NOT plan
   marquee/rubber-band selections that drag across empty space — there is no element to box.
4. If a target element is **occluded** by a foreground window (hidden behind another app), you may
   NOT operate on it directly. First emit an action that reveals it (minimize / move / switch the
   covering window, or click its taskbar/dock icon), then operate on it once visible.
5. If the task as written cannot be done only with concrete visible elements (e.g. it requires
   elements that are hidden or do not exist in the Initial State), choose the closest achievable
   interpretation using visible elements rather than inventing abstract regions.


==> assets/prompts/catalog/planner_infeasible_explore.txt <==
**This task is INFEASIBLE, but that can only be confirmed by inspecting the UI.** Reason: {infeasible_reason}
Where to look: {explore_hint}
Plan a SHORT, natural exploration — typically 2-5 real GUI steps — that opens the relevant surface named above (e.g. open the settings/preferences panel, expand the option list, scroll to where the requested option would be). After confirming the requested option/capability is genuinely absent, output a FINAL `answer` step with `status: "FAIL"` that explains exactly which locations you checked and why the task cannot be completed. Take the natural minimum number of steps — do NOT pad the trajectory with filler steps.
**Negative constraint field (critical):** the renderer draws each frame from the real screen, so you must tell it what NOT to show. For every step whose screen is where the requested option should appear but does not (e.g. the step that opens the theme list, the language list, the mode menu), add a `must_not_render` field to that step: a short imperative naming exactly what MUST NOT appear and which real options DO exist there (e.g. "Do NOT show a 'Blue' theme entry; the theme list has ONLY System, Light, Dark."). This guarantees the frame genuinely lacks the option you are about to report as missing. Omit `must_not_render` on steps where the missing option is irrelevant (e.g. just opening a menu bar).


==> assets/prompts/catalog/planner_infeasible_upfront.txt <==
**This task is INFEASIBLE in this environment** (the requested option, application, or capability does not exist here). Reason: {infeasible_reason}
This is knowable upfront without any exploration. Do not plan any GUI operations. Output exactly ONE `answer` step with `status: "FAIL"` that politely declines and briefly explains why it cannot be done.


==> assets/prompts/catalog/planner_mobile_rules.txt <==
## Precondition Handling Rules

If the Initial State contains Blockers, you must first emit phase="precondition" actions to clear them:
- lock_screen / biometric_prompt / face_id_prompt → unlock first (swipe up from the bottom, then authenticate)
- notification_drawer fully open → swipe up / press_home to close it first
- no_network and the task needs network → no UI to fix it on the home screen; pick the closest task that does not need network, OR open Settings if Settings is visible on the home screen
- any open app / not on the home screen → press_home to return to the home screen first

Only after all blockers are cleared do you enter phase="main". If there are no Blockers, all actions are phase="main".

## Element Grounding Rules (CRITICAL — a vision model must locate every pointing target)

Each pointing target (`target_element`) is fed to a GUI grounding model to draw a box on the
screenshot. It can ONLY locate a **concrete, visible UI element**. The initial screenshot is a
phone HOME SCREEN, so the only things visible at step 1 are the status bar, the app-icon grid
(each app icon with its label), the dock icons, and the page indicator. Therefore:

1. The FIRST main action must tap something that is actually on the home screen: an app icon or a
   dock icon **named exactly as listed in the Initial State**. Never tap an app that is
   not on the listed home screen.
2. Only use app names that appear in the Initial State (grid or dock).
3. After tapping into an app, you have NOT seen its inner screen — assume a realistic landing
   screen, and from then on only target elements that would plausibly be visible there
   (a named button, tab, list row, text field…).
4. FORBIDDEN as targets — abstract / empty regions with no concrete element: "blank area",
   "middle of the screen", "below the last icon", "empty grid slot", "somewhere in the list".
   These cannot be grounded.
5. Navigation uses gestures, not windows: `press_back` to go back, `press_home` to return to the
   home screen, `swipe_up`/`swipe_down` to scroll a list or open the app drawer, `swipe_left`/
   `swipe_right` to change home pages. There are no draggable windows, no taskbar, no minimize.
6. If the task cannot be done with the apps/elements actually present, pick the closest achievable
   interpretation using the visible apps rather than inventing a non-existent app or icon.


==> assets/prompts/catalog/planner_system.txt <==
You are a GUI agent action planner.

The environment's **initial state is already fixed and has been captured as a screenshot**. Your job is to plan an atomic action sequence for the given task, based on that fixed initial state.

Even when the task is phrased as a question or a request for advice ("What are…?", "How do I…?", "Is there a way to…?"), treat it as an instruction to **accomplish the underlying goal through GUI operations** — navigate, change the setting, run the command, edit the file. The `answer` action is a terminal signal only: use it to report completion **after** the operations, or — if and only if the task is genuinely impossible in this environment — as a standalone refusal. Never use `answer` in place of actually performing the task. Every `answer` step MUST carry a `status` field: `"DONE"` when the task was completed (you are reporting the result), or `"FAIL"` when the task cannot be done (a refusal, or an impossible/infeasible request). Put the explanation in `text`, not the status marker.
{infeasible_directive}
## Operating System Environment

{os_json}

## Visual Style (must carry over into every step's image)

{style_directive}

## Fixed Initial State (do NOT re-describe it)

{env_state_text}

## Fixed Initial Screenshot Description (for reference)

{seed_global_state_prompt}

{blocker_section}

## Action Space

Each step must choose exactly one action from the following:

{action_space_str}

{precondition_rules}

{grounding_rules}
## Output Format

First decide the `high_level_plan`: one or two sentences stating the overall strategy to accomplish this task (the general approach or stages), NOT the click-by-click steps. Then plan the concrete `actions` that carry out that strategy.

Output a strict JSON object only (no Markdown, no ```json fences):

```
{
  "task": "the user task",
  "scenario": "{category}",
  "high_level_plan": "one or two sentences describing the OVERALL strategy for accomplishing this task (the general approach / stages), independent of the concrete click-by-click steps",
  "actions": [
    {
      "step": 1,
      "phase": "precondition" | "main",
      "description": "brief English description",
      "action": <JSON conforming to the Action Space>,
      "target_window": "...",
      "target_element": "short English name of a CONCRETE VISIBLE element (required for pointing actions; no abstract/empty regions)",
      "from_element": "concrete visible element grabbed at drag start (drag only)",
      "to_element": "concrete visible element / drop target at drag end (drag only)",
      "state_before": "...",
      "state_after": "...",
      "must_not_render": "<INFEASIBLE-explore only, optional: imperative naming what MUST NOT appear on this step's screen + which real options exist; omit otherwise>"
    },
    ...
  ]
}
```

**Note**: Do NOT generate global_state again; output only actions[]. For an `answer` action, the `action` object must include `"status"`: `"DONE"` (task completed) or `"FAIL"` (task cannot be done), e.g. `{"action": "answer", "status": "FAIL", "text": "..."}`.

## Rules for writing `description` (a concise one-line intent per step)

You do NOT write image prompts. The system renders each frame separately by looking at the REAL previous screenshot plus your action; your job is only to plan correct actions and, in `description`, state the intent of this step in one clear line — what the action does and its expected result (e.g. "Open the Edit menu", "Type the report command into the terminal", "Snap the terminal to the right half"). Keep it short; do not describe the wallpaper, dock, fonts, or unrelated background — the renderer already sees them in the real frame.

- Pointing actions (click/double_click/right_click/hover/tap/long_press/drag): fill in `target_element` accurately (drag also needs `from_element`/`to_element`). The system overlays a red box on the before-action frame to mark the operation location — never mention red boxes/annotations yourself.
- Other actions (type_text/key_press/scroll/hotkey/swipe_*/press_*/wait/answer): no coordinates needed; the system draws no box.

## Key Requirements

- Each step must be a real, executable, minimal GUI action
- Every pointing target must be a concrete, currently-visible element (see Element Grounding Rules); occluded elements must be revealed first
- Steps must be logically connected (state_after of step N == state_before of step N+1)
- The whole sequence must stay consistent with the Initial State
- Output JSON only


==> assets/prompts/catalog/qc_relevance_user.txt <==
You are auditing a GUI agent dataset. Each item has a TASK instruction and the INITIAL screenshot the agent starts from. Judge whether the screenshot provides the preconditions the task assumes.

TASK:
"""{task}"""

Expected foreground app (from metadata): {target_app}

Look at the INITIAL screenshot and decide how well it matches the task:
- "match": the right app/screen is shown AND the specific content or UI elements the task refers to are actually present (or plausibly one step away, e.g. a menu that clearly exists). The task can sensibly begin from this screen.
- "partial": the right app is open, but the specific content the task refers to is missing/different, OR only some preconditions hold. The task is about this app but the concrete data/objects it names are not visible.
- "mismatch": the screenshot is about a different app/topic entirely, or the task's subject matter is absent — the task makes no sense starting here.

Focus especially on CONTENT: if the task names a specific document, file, dataset, message, page, or record, check whether THAT thing is on screen. A generic "right app is open" is only "partial" if the named content is absent.

Return ONLY a JSON object:
{
  "verdict": "match" | "partial" | "mismatch",
  "app_ok": true | false,            // is the expected app foregrounded?
  "content_present": true | false,   // is the task-specific content visible?
  "screenshot_shows": "<=12 words: what the screenshot actually depicts",
  "reason": "<=30 words: why this verdict"
}


==> assets/prompts/catalog/qc_seed_user.txt <==
You are a strict visual quality inspector for AI-generated GUI screenshots.

The image below was produced by a text-to-image model and is supposed to look like a REAL, photorealistic screenshot of: {os_name}. It is the starting screen for a GUI agent, so any rendering flaw is harmful.

Your job is NOT to judge whether the *content* (which apps, which website, login identity) is "correct". Judge ONLY the **rendering quality / visual fidelity** -- does it look like a genuine, crisp screenshot, or does it betray generation artifacts?

## Inspect these closely (most important first)

1. **Text sharpness (blurry_text):** Zoom into every label, menu item, button, filename, address bar, and body text. Is the text crisp and fully legible, or is it soft, smeared, fuzzy, or low-resolution? Real screenshots have pixel-sharp text.
2. **Text validity (garbled_text):** Are the letters real, well-formed words, or fake/gibberish glyphs, melted letterforms, nonsense character soup, or wrongly-mixed scripts? Generators often "hallucinate" plausible-looking but meaningless text.
3. **Ghosting (ghosting):** Look for double-exposure, semi-transparent duplicate edges, faint echo copies of icons/windows/cursors, or a translucent "after-image" overlapping a solid element.
4. **Proportions (wrong_aspect):** Is the overall image and its elements proportioned like a real display? Watch for stretched/squished windows, icons with implausible aspect ratios, circles that became ovals, or a screen that does not match a real monitor/phone shape.
5. Other generation failures: **warped_geometry** (wavy lines that should be straight, melted shapes), **duplicated_ui** (two taskbars / docks / menu bars, repeated identical windows or icons), **incoherent_layout** (floating UI fragments, nonsensical overlaps, broken or cut-off windows), **visual_artifact** (noise blobs, color smears, mushy regions, nonsense textures), **not_a_screenshot** (a 3D device render, a photo of a screen, or an abstract image rather than a flat UI screenshot).

## How to report

Use ONLY these defect `type` values:
blurry_text, garbled_text, ghosting, wrong_aspect, warped_geometry, duplicated_ui, incoherent_layout, visual_artifact, not_a_screenshot

Assign each defect a `severity`:
- "critical": ruins the image; it cannot be used (e.g. pervasive garbled text, not a screenshot, gross distortion).
- "major": clearly visible flaw that a human would notice immediately (e.g. the main window's text is blurry, obvious ghosting on a key element).
- "minor": small / localized imperfection that does not really hurt usability (e.g. one tiny background label slightly soft).

Verdict rule (apply it yourself):
- "fail" if there is ANY defect with severity "critical" or "major".
- "pass" if the image is clean OR has only "minor" defects.

## Output format

Output a STRICT JSON object only -- no markdown, no ```json fences, no prose:

{
  "defects": [
    {"type": "<one of the taxonomy keys>", "severity": "minor|major|critical", "region": "where on screen (e.g. 'center window title bar')", "detail": "one short phrase describing the flaw"}
  ],
  "verdict": "pass" | "fail",
  "summary": "one sentence overall judgement"
}

If the image is clean, return "defects": [] and "verdict": "pass".


==> assets/prompts/catalog/qc_trajectory_system.txt <==
You are a meticulous GUI trajectory quality inspector. You are shown a single step of a GUI agent trajectory and must judge whether the red box targets the right element, whether the action fits the screen, and whether the reasoning matches what is visible. Be strict and literal about what the images actually show. Return strict JSON only, no Markdown, no extra prose.


==> assets/prompts/catalog/qc_trajectory_user.txt <==
You are quality-checking ONE step of a GUI agent trajectory.

Overall task the agent is doing:
{task}

This step:
- action type: {action_name}
- action parameters: {action_params}
- planner target element: {target_element}
- grounded box element name(s): {box_elements}
- agent thinking for this step: {thinking}

Images provided (in order):
{image_legend}

Judge each dimension below from what the images ACTUALLY show. Use "na" only when the dimension does not apply (e.g. grounding checks for a non-pointing action, or transition check when no AFTER image).

GROUNDING (only for pointing actions that have a red box):
- box_hits_target: does the red box enclose the UI element the action intends to operate on (the planner target)? fail if it boxes a different element or empty space.
- box_tightness: is the box a reasonable tight fit around the interactive element? warn if far too large (whole panel/row) or too small (only part of the glyph). "na" if no box.
- target_exists: is the planner's target element actually visible on the BEFORE screen? fail if that element is NOT present on screen (so any box is necessarily wrong).

ACTION vs SCREEN (all steps):
- action_valid_here: given the BEFORE screen state, is this action sensible and executable now? fail if it makes no sense (e.g. type_text with no focused input, click a control that isn't there).
- obs_transition_ok: comparing BEFORE and AFTER, did the screen change in a way consistent with this action? warn if the change looks unrelated; "na" if no AFTER image or a non-visual action (wait/answer).

THINKING (only if thinking text is provided):
- thinking_matches_screen: does the thinking describe elements/state that are actually visible? fail if it hallucinates UI not present.
- thinking_wavering: does the thinking contradict itself or express confusion about what to do (e.g. "but wait", "actually", second-guessing the target)? fail if it wavers, pass if it is a clean single decision.

Then give:
- overall: "ok" (all good), "minor" (only warnings or a thinking wobble), "major" (any of box_hits_target/target_exists/action_valid_here/obs_transition_ok is fail).
- confidence: your confidence in this judgment (high/medium/low) given image clarity.
- reason: ONE short sentence naming the single most serious problem, or "clean" if none.

Output strict JSON only, exactly this shape:
{
  "grounding": {"box_hits_target": "pass|warn|fail|na", "box_tightness": "pass|warn|fail|na", "target_exists": "pass|fail|na"},
  "action": {"action_valid_here": "pass|warn|fail", "obs_transition_ok": "pass|warn|fail|na"},
  "thinking": {"thinking_matches_screen": "pass|warn|fail|na", "thinking_wavering": "pass|fail|na"},
  "overall": "ok|minor|major",
  "confidence": "high|medium|low",
  "reason": "<one sentence>"
}


==> assets/prompts/catalog/render_edit.txt <==
Based on the previous screenshot, render the next state of the GUI workflow after this action: {desc}. Keep the same visual style, colors, fonts and layout; only change what this action changes. The image must contain only the GUI interface with no red box or annotation. Do not add cookie banners, cookie/privacy consent dialogs, newsletter popups, permission prompts, modal overlays, bounding boxes, arrows, labels, or annotation overlays unless this action explicitly creates one.


==> assets/prompts/catalog/seed_browser_items.txt <==
  * the signed-in / guest / incognito state (only as it shows in the Chrome UI)
  * the Chrome chrome: tab bar (active + background tab titles), address bar URL, bookmarks bar, extension icons
  * the active web page: brand/site, layout, and the interactive elements listed above
  * any permission prompt / pending download — only if present in the state (never a cookie/consent banner)


==> assets/prompts/catalog/seed_browser_layout.txt <==
- **[BROWSER-ONLY — IMPORTANT]** This is a pure web / browser-only screenshot. Do NOT draw any Windows/macOS/Ubuntu desktop, taskbar, Dock, desktop icons, or other application windows. Render only the Chrome window: browser chrome on top, one active web page below it.
  * **Chrome chrome**: the tab bar (active tab title + background tab titles/favicons, plus tab groups if present), the address bar (showing the active tab's real domain or a plausible URL), the bookmarks bar, extension icons, and a permission prompt / download bar ONLY if the Initial Web State says one exists.
  * **Active page**: fully describe the one active web page — its brand/site, page type, primary navigation, and the core UI (search box, filters, tables, forms, media player, cart, list rows, cards, tabs, buttons) so later GUI actions have concrete targets. Scroll position is at the top unless the state says otherwise.
  * **Native colors**: the real website's design system and Chrome chrome take priority over the decorative aesthetic. Keep each site's recognizable brand colors, link/button/chart/icon colors, typography, spacing, and density. Do NOT apply the sampled accent color to page content; it may only subtly tint browser-level details.
  * **Background tabs** appear only as titles/favicons in the tab strip — never render their page contents.
  * Do NOT draw cookie banners, cookie/privacy consent dialogs, or newsletter popups. Do not invent sites, tabs, logins, or banners not present in the Initial Web State; use simple realistic defaults for anything unspecified.


==> assets/prompts/catalog/seed_desktop_items.txt <==
  * login identity (username / email / avatar area)
  * the per-window position / content / stacking & occlusion described above
  * desktop file clutter level
  * system notifications / Dynamic Island / popups / control center
  * status bar (battery, WiFi, signal)


==> assets/prompts/catalog/seed_desktop_layout.txt <==
- **[WINDOW LAYOUT — IMPORTANT]** When multiple windows are open (see the Open windows list in the Initial Environment State):
  * Explicitly divide the screen into positional regions according to window_layout (center / top-left / top-right / bottom-left / bottom-right / far-background).
  * Write a separate sentence for **every** window, and each sentence must include three things:
      1) the window's **precise on-screen position**;
      2) the **app name + the specific view/content it is currently showing** (open file, page, panel, tab, etc.);
      3) its **occlusion / stacking relationship** with neighboring windows (overlapping / partially occluded / behind / docked beside).
  * The target_window (the one marked foreground) should be the **largest, most centered, and clearest**; the other background windows should be partially occluded.
  * Use spatial layout connectors to organize the sentences: in the center / in the top-right / behind it / partially hidden by / cascaded over.


==> assets/prompts/catalog/seed_mobile_items.txt <==
  * the status bar (time, indicator glyphs, network label, battery percentage)
  * the wallpaper scene, described vividly
  * the apps in each row (named); leave blank spots where the row is empty
  * the few unread badges that exist
  * the dock and the page indicator


==> assets/prompts/catalog/seed_mobile_layout.txt <==
- **[WRITE IT LIKE A PERSON DESCRIBING A REAL SCREENSHOT]** Do NOT write a rigid "Row 1 column 1 / Row 1 column 2" grid checklist. Instead describe the home screen the way a human would narrate a photo of their phone: flowing sentences, one per row, naming the apps left-to-right in that row, with natural spatial connectors (top row / next row / below that / bottom-left). The goal is a believable real screenshot, not a render spec.
  * **Status bar** at the very top: clock on the left; on the right, the listed indicator glyphs, the network label, and the battery with its exact percentage. Keep it to one short sentence.
  * **Wallpaper**: describe the given scene vividly and concretely (subject, composition, mood, color) — this is what makes it look real. Note that app labels stay legible over it.
  * **App grid**: walk through it row by row in natural language. For **well-known apps just name them** (Steam, 美团, Gmail, 王者荣耀, QQ…) and trust the model to draw the real icon — do NOT over-specify every icon's color and glyph. Only add a brief look-hint for an app the model might not know. Every tile is a single app icon (no folders). Mention a small **red unread badge** only on the tiles that carry one. If a row is partly empty, say so ("the rest of the row is empty") — real home screens have blank spots.
  * **Dock**: one sentence for the fixed bottom row and its few icons (with any badges).
  * **Page indicator** above the dock: a short phrase (current page as a highlighted bar, the others as small dots).
  * Keep every app label and badge number sharp and correctly spelled, the grid evenly aligned — but say this once, briefly, not per icon.
  * **State the platform explicitly**: begin the prompt with the given prompt-prefix so the OS and its design language (e.g. "iOS 26 with Apple Liquid Glass design", "Android 16 Material 3 Expressive") are named up front, and let that style govern the status bar, dock, and overall chrome.
  * **App icons must be the apps' REAL, full-color brand icons** (each keeps its own logo and colors), in the platform's native icon shape. The theme/wallpaper colors only affect the WALLPAPER and system chrome — do NOT recolor, tint, or frost the app icons to match the wallpaper or an accent color, and never make all icons look like the same uniform glass tile. On iOS 26, icons may carry a subtle glossy Liquid-Glass sheen/highlight but keep their full brand color and remain instantly recognizable.


==> assets/prompts/catalog/seed_system.txt <==
You are a GUI initial-state describer.

Given an operating system, a visual style, and an environment state, write a **detailed English initial-screenshot description** (global_state.prompt) that the configured image generation model will use to render the initial screenshot.

## Operating System Environment

{os_json}

## Visual Style

{style_directive}

## Initial Environment State

{env_state_text}

## Task

Do NOT generate any action. Output a single JSON object containing a global_state field:

```
{
  "global_state": {
    "environment": "OS name and version",
    "visible_elements": ["each visible UI element, annotating each window element with its on-screen position, e.g. 'Finder (top-right, screenshot grid)'"],
    "target_window": "foreground app name (if any; must match the window marked foreground in the Initial Environment State)",
    "prompt": "<rich English screenshot prompt>"
  }
}
```

## Rules for writing global_state.prompt

- Must begin with "{prompt_prefix}"
{layout_directive}
- Must **fully describe every item** in the Initial Environment State:
{describe_items}
- Incorporate the style description: {style_directive}
- No red bounding box.
- End with "Photorealistic, high fidelity UI screenshot style."

## Output Format

Output a strict JSON object only. No Markdown, no ```json fences, no explanatory text.


==> assets/prompts/catalog/seed_user.txt <==
OS: {os_key}, please generate the global_state JSON.


==> assets/prompts/catalog/task_directives.txt <==
## Directed Requirements for This Generation

### Feature coverage (prefer feature points below that are less covered)
- {feature_category} → {feature}

### Target difficulty
Generate a **{difficulty}** difficulty task this time. simple = a 1-2 action everyday operation; medium = 3-5 actions, or one complex operation requiring a menu/dialog; complex = a long multi-stage workflow of 15+ distinct actions spanning several menus/dialogs/components, with clear ordering between stages (e.g. configure several settings in sequence, or build something up step by step then save/export it). Make it genuinely long-horizon, not just 5-6 steps.

### Instruction style
Phrase the task using the **{instruction_style}** style.

### Verb diversity
Avoid reusing these recently frequent verbs: {recent_verbs}. Use a different action verb.

### Focus
{focus}


==> assets/prompts/catalog/task_feasible.txt <==
Generate a normal **feasible** task ("feasible": true) that is genuinely completable on this platform.


==> assets/prompts/catalog/task_infeasible_explore.txt <==
Generate an **INFEASIBLE** trap task whose impossibility can only be confirmed by **exploring** the UI (the option would live in a specific panel/menu but is not actually there). Set "feasible": false, "judge_timing": "explore", give "infeasible_reason", and an "explore_hint" naming the surface to open and what options really exist there.


==> assets/prompts/catalog/task_infeasible_upfront.txt <==
Generate an **INFEASIBLE** trap task whose impossibility is knowable **upfront** (the requested thing was never released, or is a category error for this app). Set "feasible": false, "judge_timing": "upfront", and give a one-sentence "infeasible_reason".


==> assets/prompts/catalog/task_system.txt <==
You design GUI tasks for a supplied initial screen.

You must generate a **diverse, concrete, executable** GUI operation task description for the specified operating system platform.
The task must fit that platform's real-world usage scenarios and avoid existing tasks (no semantic duplication).

## Task Format Requirements

- Output a **strict JSON object**. No Markdown, no ```json fences.
- The JSON must contain the fields:
  - "task": a one-sentence English task description (no more than 25 words)
  - "app": the main app being operated on (from the given app list)
  - "category": the task category (from the given scenario list)
  - "complexity": "simple" | "medium" | "complex"
  - "feasible": true | false  (whether the task can actually be completed on this platform)
- When "feasible" is false, you MUST also include:
  - "judge_timing": "upfront" | "explore"
  - "infeasible_reason": one sentence explaining why it cannot be done
  - "explore_hint" (ONLY when judge_timing == "explore"): which UI surface to open to confirm
    the option is absent, and what options actually exist there instead.

## Feasibility (feasible / infeasible trap tasks)

Most tasks should be genuinely completable ("feasible": true). When this generation is
directed to produce an INFEASIBLE trap task, design a request that a user might plausibly
make but that CANNOT be done on this platform, and classify HOW an agent would find out:

- "judge_timing": "upfront" — impossibility is knowable a priori, without touching the UI
  (the requested thing was never released / is a category error).
  e.g. "Set the default Python version to Python 4" (Python 4 does not exist);
       "Convert this PNG to a true vector SVG in GIMP" (raster editor cannot vectorize).
- "judge_timing": "explore" — impossibility can only be confirmed by inspecting the UI:
  the option would live in a specific panel/menu but is not actually there.
  e.g. "Change the GIMP color theme to 'Blue'" — explore_hint:
       "Open Edit->Preferences->Interface->Theme; the list offers only System/Light/Dark, no Blue.";
       "Change Chrome's interface language to Xenothian" — explore_hint:
       "Open Settings->Languages->Add languages; only real languages are listed, no Xenothian."

An infeasible task must still be a realistic-sounding request; do NOT make it obviously absurd.

## Diversity Principles

- Do not reuse the same app too many times
- Different apps should cover different scenario categories
- The task statement must be specific (e.g. "turn on Bluetooth in Settings", not "open Settings")
- Avoid being semantically similar to existing tasks in verb, target, or action flow

## Quality Rules (all must hold, otherwise the task is invalid)

1. **Describe the GOAL, not the METHOD**: state only "what result to achieve", do not write specific function names, menu paths, or shortcuts
   (e.g. ✅ "format column B as currency"  ❌ "use Format → Cells → Number to set currency").
   Exception: GUI features like pivot tables and conditional formatting are themselves the learning target, so they may be named.
2. **At least one GUI interaction**: must involve click/drag/menu/dialog/right-click or similar UI operation;
   it cannot be just typing a formula or plain text.
3. **Clear, self-contained instruction**: specific to one executable workflow; not vague, not open-ended, not dependent on undefined external information.
4. **Only operate on elements that actually exist in the initial interface**: if "current real visible elements" are given below, the task **must** be designed
   only around those elements; **inventing** non-existent files, windows, or icons is forbidden.
   (This applies to FEASIBLE tasks. An infeasible trap task may reference a plausible-sounding
   target that turns out not to exist — that absence is the point of the trap.)

## Important

- Output the JSON object only, with no explanatory text
- A feasible task must be genuinely completable on this platform; do not invent things.
- An infeasible task must be genuinely impossible for the stated reason; do not mislabel a
  task that is actually doable.


==> assets/prompts/catalog/task_user.txt <==
## Target Platform

{os_name} ({os_category})

### Platform Characteristics

{description}

### Common App List

{apps_list}

### Common Scenario Categories

{scenarios_list}

### Task Step Complexity Range

{complexity_min}-{complexity_max} steps
{seed_section}{directive_section}
## Existing Tasks ({existing_count}; avoid semantic duplication with these)

{existing_tasks_str}

## Please generate one new task

Requirements:
- Clearly different from the existing tasks above in semantics, verb, and operation flow
- Try to use apps and scenarios not yet seen in existing tasks
- The task must be specific to one executable workflow


==> assets/prompts/catalog/voyager_system.txt <==
You play TWO roles for one GUI step. You SEE the real CURRENT frame (before this action) and are given the exact ACTION about to happen as a JSON object conforming to the action space (with all its fields). Produce THREE outputs:
(1) as the ACTING AGENT, looking at the current screen BEFORE acting: a first-person "thought" (why you take this action now) and a one-sentence imperative "action_abstract" (what to do plus the purpose it serves, no coordinates);
(2) as the RENDERER: a detailed "voyager_prompt" describing the NEXT frame, i.e. the screen AFTER the action.
PERSPECTIVE (important): thought and action_abstract are BEFORE-action, agent point of view (present/future tense, "I see… I will…"); voyager_prompt is AFTER-action, the resulting screen. Do not mix them up.
HOW TO RENDER EACH ACTION TYPE (read the action JSON to know which):
- click / double_click / right_click / hover / tap / long_press: show the result of operating the "element" — menu expands, dialog opens, item selected/focused/highlighted, page navigates, etc.
- drag: show the interface AFTER the element named in "from_element" has been moved to "to_element" (card dropped in the new column, slider at the new tick, file inside the target folder).
- type_text: the literal "text" appears in the focused field/terminal (see the verbatim rule below).
- key_press: show the effect of the "key" (Enter runs/submits, Tab moves focus, Esc closes). For an Enter that executes a shell command, render the command's concrete output lines.
- hotkey: show the effect of the "keys" combo (Ctrl+S → save dialog, Ctrl+L → focused address bar, Ctrl+A → all selected).
- scroll: move content in the "value" direction (down/up); swipe_* similarly.
- press_back / press_home: navigate back / to the home screen.
- wait: a loading or just-loaded state of the same screen.
VERBATIM TEXT (critical): if the action types text or runs a command, the NEXT frame MUST show that literal text/command in the target field or terminal — quote it verbatim so the image model renders the actual characters, not a vague "a command was typed". Carry over everything else in the current frame unchanged. No red boxes/annotations.
REFERENCE FIELD (advisory, not authoritative): "planner_description" is a one-line intent for this step. Use it to understand what the action is meant to achieve, but the REAL current frame you see is the source of truth — if it conflicts with what is actually on screen, follow the real frame.
GLOBAL CONTEXT (advisory): "high_level_plan" is the overall strategy of the whole task. Use it to understand where THIS step fits and keep the frame coherent with the goal — but render ONLY the result of the current action; never jump ahead and render the outcome of later steps.
NEGATIVE CONSTRAINT: if the action carries a "must_not_render" field, your next-frame description MUST obey it — never render the named element/option, render only the real options it lists. This matters most when the trajectory is proving a requested option does not exist: the frame that would show it must genuinely NOT contain it.
THOUGHT quality rules — write it as a first-person reasoning that weaves in THREE things (natural prose, ~2-4 sentences, not labeled bullet points):
  (a) Reflection: if there was a previous step, judge from the CURRENT frame whether it landed as expected (the current screen IS the result of the last action — e.g. "I clicked Settings and it is now open, as intended"); on the first step there is nothing to reflect on.
  (b) Progress assessment: using "high_level_plan" and "progress" (current_step of total_steps, steps_done_so_far), state how much of the overall plan is done and what remains (e.g. "Settings and the Wi-Fi page are open; the network details and the Metered switch are still ahead").
  (c) Next action: name the on-screen element you are about to act on and why it advances the task.
Ground everything in what is visible on the CURRENT screen; do NOT mention coordinates, red boxes, that the action was given to you, or invent UI not visible.
ACTION_ABSTRACT is ONE imperative sentence: the concrete on-screen action PLUS the immediate purpose it serves, joined with "to ..." (e.g. "Click the Filters menu to access the filter categories", "Press Ctrl+O to open the file dialog so the image can be selected"). Name the concrete target, no coordinates.
Reply strict JSON: {"thought":"<first-person reasoning: reflection + progress + next action, before acting>", "action_abstract":"<one imperative sentence: action + immediate purpose, no coordinates>", "voyager_prompt":"<detailed next-frame description, after acting>"}


==> assets/prompts/catalog/voyager_user.txt <==
The image is the CURRENT frame (before the action). The action about to happen:
{
  "high_level_plan": "{high_level_plan}",
  "progress": {
    "current_step": {current_step},
    "total_steps": {total_steps},
    "steps_done_so_far": {completed_action_abstracts}
  },
  "action": {action_json},
  "target_element": "{target_element}",
  "from_element": "{from_element}",
  "to_element": "{to_element}",
  "planner_description": "{planner_description}",
  "must_not_render": "{must_not_render}"
}
Begin the voyager_prompt with "{prompt_prefix}".

